A Study of Continuous Vector Representationsfor Theorem Proving

Applying machine learning to mathematical terms and formulas requires a suitable representation of formulas that is adequate for AI methods. In this paper, we develop an encoding that allows for logical properties to be preserved and is additionally reversible. This means that the tree shape of a formula including all symbols can be reconstructed from the dense vector representation. We do that by training two decoders: one that extracts the top symbol of the tree and one that extracts embedding vectors of subtrees. The syntactic and semantic logical properties that we aim to reserve include both structural formula properties, applicability of natural deduction steps, and even more complex operations like unifiability. We propose datasets that can be used to train these syntactic and semantic properties. We evaluate the viability of the developed encoding across the proposed datasets as well as for the practical theorem proving problem of premise selection in the Mizar corpus.

==> REVIEWS.txt <==
We thank the reviewers for their valuable comments.

REVIEW 2:

* We added an explanation of how formulas are presented as input to the
  neural networks as well as the use of the outputs.
  And added its impact on the size of the embedding.

* We describe the dataset in more detail in particular answering your
  questions about:
  - generation of modus ponens samples
  - considering unification and matching in the samples
  - associativity and commutativity are not in the generated samples

* We added a short description of the TPTP set theory and
  category theory datasets. As other parts of TPTP are not
  considered in the paper we do not discuss other TPTP
  problem sets.

* We explain binary sub-formula classification

* We fixed all the table and figure references.

* We added an explanation why the encodings from the
  literature [Wang+, CAC+19] do not support decoding
  and that therefore cannot be compared with the
  currently presented approach.

* We fixed all the typos mentioned in the review.

* We changed the title as per your suggestion.

* It was not the goal that the autoencoders can recover
  formulas up to depth 5. We of course would like to recover
  all formulas. However, for practical theorem proving
  problems we need to restrict the encoding side. And
  it comes out as a result, that with the limited size
  of the encoding, we can recover formulas up to depth 5.
  We now discuss this in the paper.

* We added a paragraph discussing the performance differences
  between the datasets and possible reasons for this.

REVIEW 3: 

* We added a description as to how the string-formatted
  formulas are provided to networks as input in the
  "Encoders" section

* We weakened the statements about human understanding of
  mathematical formulas, that indeed we cannot verify.

* We added an acknowledgement of early works in machine
  learning for theorem proving in the related work
  section.

* We added an explanation about the impact on premise selection
  results as well as a reference in the "Premise selection"
  paragraph.

* We have discussed the optimization of hyperparameters in a section
  with this title. Of course a further tuning is
  always possible, but we did a fair share of work to get very
  good results with the current setup.

* We slightly extended the machine learning
  preliminaries, in particular explaining the long-term and short-term
  ability of LSTMs and explaining "dilation". We believe that given
  these changes, the figures 1-4 are useful to remind the reader what
  we are referring to.

* We added a discussion of the embedding layer in a new "Encoders"
  paragraph.

* We added a discussion in the introduction, about the encodings
  not being able to perfectly preserve all properties.

* We fixed the typos and grammar issues mentioned in this review.



